Structural Reductions and Stutter Sensitive Properties

Verification of properties expressed as $\omega$-regular languages such as LTL can benefit hugely from stutter insensitivity, using a diverse set of reduction strategies. However properties that are not stutter invariant, for instance due to the use of the neXt operator of LTL or to some form of counting in the logic, are not covered by these techniques in general. We propose in this paper to study a weaker property than stutter insensitivity. In a stutter insensitive language both adding and removing stutter to a word does not change its acceptance, any stuttering can be abstracted away; by decomposing this equivalence relation into two implications we obtain weaker conditions. We define a shortening insensitive language where any word that stutters less than a word in the language must also belong to the language. A lengthening insensitive language has the dual property. A semi-decision procedure is then introduced to reliably prove shortening insensitive properties or deny lengthening insensitive properties while working with a \emph{reduction} of a system. A reduction has the property that it can only shorten runs. Lipton's transaction reductions or Petri net agglomerations are examples of eligible structural reduction strategies. We also present an approach that can reason using a partition of a property language into its stutter insensitive, shortening insensitive, lengthening insensitive and length sensitive parts to still use structural reductions even when working with arbitrary properties. An implementation and experimental evidence is provided showing most non-random properties sensitive to stutter are actually shortening or lengthening insensitive.

==> reviews/cover.txt <==
We thank the reviewers for their suggestions and comments.

We did our best to address the questions and redact the text to make it clearer in response.

Reviewer 1 :

Thank you for the remark on "(possibly thanks to the good presentation)" we believe this is the case, since the "length" metric we introduced to make these definitions "easy" is original to this presentation.

We did add a paragraph placing/introducing the rules of [Thi20] in more detail, and the section 3.5 contains (a version of) the most important rules concerning stutter sensitivity.

We agree that adding the reduction time to the reduced version could be "more fair", but then we could go further and also add the time for the normal procedure when we get inconclusive results.
But we think the right approach, given our current measurements, is more likely to be a portfolio then sequentially testing the reduction before the full system.

Reviewer 2 :

We added some text on the complexity of the sensitivity test.

For reproducibility, we published a CodeOcean artefact, that can run the full experiments in a controlled and reproducible environment.

We unfortunately never received the scan of the paper with the detailed comments.

Reviewer 3 :

We patched the tables, sorry about the typo on the percentage, the actual values reported were correct.

We made the connection with the emptiness check more explicit.
Unfortunately we did not completely integrate the rules of [Thi20] but we did add some text better introducing the rules to address this issue, shared with reviewer 1.
We edited the captions to hopefully make them clarer.
We edited the text to more clearly state that this is on the subset of the benchmark where the method is applicable.
We added more text on dynamic transaction reduction and related work.

We dealt with the various typos reported.




==> reviews/reviews.txt <==
Report on the paper STRUCTURAL REDUCTIONS AND STUTTER SENSITIVE PROPERTIES by Emmanuel Paviot-Adet, Denis Poitrenaud, Etienne Renault, and Yann Thierry-Mieg submitted to Logical Methods in Computer Science

Synopsis

The goal of this paper is to offer a contribution to the computer-aided verification of omega-regular properties, such as those expressed in LTL and the more expressive linear-time mu-calculus. In particular, it aims at improving the applicability of reduction techniques for properties that are insensitive to stutter. To do so, the authors study the notions of shortening- and lengthening-insensitive omega-regular languages, which correspond to those that are closed under, respectively, removal and addition of stuttering steps. They then present a semi-decision procedure that can be used to prove shortening-insensitive properties or disprove lengthening-insensitive ones over the "reduction of a system model". In their setting, a reduction is an endofunction over infinite words that can only remove stutter. Examples of such reductions include  Lipton’s transaction reductions and Petri net agglomerations. 

The paper presents an approach to handle arbitrary omega-regular properties by partitioning them into their stutter insensitive, shortening insensitive, lengthening insensitive and length sensitive parts fragments.

The paper also offers an experimental evaluation of the proposed approach using an extensive benchmark from the LTL community and the model-checking tools Tapaal and ITS-Tools as back-end analysis engines.

General Comments and Evaluation

The paper deals with an interesting topic and, as far as I can tell, its contribution is novel and, to my mind, worth reporting in the archival literature. The  theoretical content of the paper is not substantial, as it consists essentially of Theorems 2.10 and 3.3, whose proofs are not hard and follow mostly from the definition. However, IMHO, the paper does make a conceptual contribution and the experimental evaluation of the approach it proposes is good and thorough. The approach presented in the submission does show some promise and we need as many techniques to handle the state-explosion problem as possible. 

I enjoyed reading the paper, which is well structured and reasonably well written, overall. (However, I do have a fairly large number of detailed comments. See below for information on where they can be found.)

The new contribution compared with the conference version is possibly on the low side, but I guess that one can make a case that it is roughly 30%.

Recommendation: I am not sure that the contribution is really very suitable for LMCS and its added value with respect to the FORTE 2022 is not very substantial, but I am a positive reviewer and recommend a minor revision.

I suggest that the authors add a result after Theorem 3.3 on the complexity of testing sensitivity. I'd be satisfied with an upper bound, even though having a lower bound would be great. Moreover, I recommend that the authors state clearly as a piece of pseudocode the steps in their semi-decision procedure. Finally, I think that it would be a good idea to have a more precise description of the experimental set-up in the text. At the moment, the authors just write:

"All experiments were run with a 950 seconds timeout (close to 15 minutes, which is generous when the contest offers 1 hour for 16 properties). We used a heterogeneous cluster of machines with four cores allocated to each experiment, and ensured that experiments concerning reduced and original versions of a given model/formula are comparable."

What machine did they use? What OS? Anything else worth reporting to increase reproducibility of their results?

It would also be great to have a their code and experiments accessible in open access form at a stable repository. 

Detailed Comments

See the scan of an annotated print-out of the paper that I sent to the guest editors. I hope that the authors can decipher my handwriting. 



***************************************


Many reduction strategies, such as partial order reduction,
apply to model checking of stuttering invariant properties.
They mitigate the state explosion problem by simplifying the transition
system to be searched, reducing its state space. These reductions are
known to be sound only when checking stuttering invariant properties.

The goal of the present paper is to benefit from some of these
reductions also when analysing properties that are not stuttering invariant.

Technically, the paper introduces the concepts of "shortening
insensitive" and "lengthening insensitive" languages, or properties.
A language/property is stuttering invariant iff it is both
shortening insensitive and lengthening insensitive.

Some of the reductions from the literature work not only for stuttering
invariant properties, but also for shortening insensitive properties.
Likewise, some other reductions also work for lengthening insensitive ones.

This paper performs a lot of experiments on model checking problems
from the literature (such as found in model checking contests),
and uses good tools produced by others (the winners of such contests)
to model check properties before and after reduction.
It turns out that many formulas encountered in these benchmarks are in
fact shortening or lengthening invariant, and here appropriate
reductions lead to significant gains in how long it takes to check a property.
________________
Evaluation.
==========
The first sections contain the theoretical basis of the approach. This
part is very well written and a pleasure to read. It is also pretty
trivial (possibly thanks to the good presentation). 
The technical results, Properties 2.3 and 2.8 and Theorems 2.10 and 3.3,
are blatantly obvious.  Given the good use the authors make of these
result I do not see this as a problem.

Section 3.4 states that some other paper [Thi20] presents 22 reductions,
and tells us that some are shortening or lengthening invariant.
I had to open [Thi20] in order to appreciate this part.
Whereas this is acceptable, I would have preferred to see some relevant
material from [Thi20] repeated here.
Section 3.5 illustrates the approach on certain Petri net
agglomeration rules; this is a valuable illustration.

Section 4 reports on the experimental work.
It convinces the reader that something has been gained by the presented
approach. In table 2 the results are plotted, and we can see the
time-gain (or loss sometimes) from using the proposed reductions.
I would have liked to see a similar figure in which the costs of
performing the reduction (about 20 seconds in most cases I read)
was counted at the side of checking the reduced property.
I bet that this still yields support for the chosen method, but less
conclusively so.

Section 5 contemplates some useful extensions of the presented approach.

Altogether I find this an acceptable paper, with a valuable
contribution, even if the authors would not take the above suggestions
into account.



************


The paper studies a refinement of stuttering insensivity that enables better reductions for LTL checking. A theorem is given for determining when transaction reduction (which introduces shortening) can preserve LTL properties. Another theorem provides for decidibility of whether a property is shortening or lengthening insensitive. The experimental section studies the proportion of real-world and academic properties that are elegable for the new approach, benchmarks an ITStools and Tapaal implementation and studies further applicability of the method.

The work is sound. The method new as far as i can judge. The evaluation is thorough. The paper deserves acceptance, aside from some minor issues with the experiments. The following should be looked into:

    The percentages in Table 1 don't always sum top 100%
    Several things can be spelled out more explicitly to make the text easier to understand. I particularly found it hard to parse all the details of the experimental section. These are some of the issues I encountered:
        The connection of Th 2.10 with the automata theoretic framework is left implicit. I assume one can think of L as the property language and L' as the model (system)?
        An explicit description of the procedures defined in 3.3 and elsewhere would improve readability greatly. These are referred to in many places.
        Explain "only rules that are compatible with full LTL". Are these also reduction rules?
        The description of the choices behind Tab 2 are hard to parse. It took me a long time to understand the content of the figures. They are found in multiple places in the text and the description is not always crisp (see below). Consider puting more information in the caption or split upt this table (figure)
        Table 2 by itself can be a little bit deceptive for a quick reader since not all instances are considered; those that don't benefit from reduction are omitted (p14). I feel that this should also be made explicit in the caption: For what proportion of the instances do these results hold?
    Finally, the section on non-structural reductions is not entirely complete. There are many (transaction) reduction instances that are dynamic (as opposed to structural), both for symbolic and enumerative model checking. In a sense, these are orthogonal to this work, so rather relevant.

Are there perhaps ways to make properties insensitive without preserving their accept semantics? Perhaps in many more cases the average user / application wouldn't really care? 

Can you signify correct and incorrect instances in Tab 2 b,d as well?

Other comments

    p9 bottom: many reduction do not specify any formalisms, but are language independent. See for instance the work of Valmari or that of PINS.
    what are 5-state based atomic propositions?
    I did not undertand "but enacting these rules can cause further simplifications"
    "the structural reduction rules we use" which are these?
    "the formula is true and the property shortening insensitive?"
    our procedure --> both procedures?
